Corner asymptotics of the magnetic potential in the eddy-current model

In this paper, we describe the magnetic potential in the vicinity of a corner of a conducting body embedded in a dielectric medium in a bidimensional setting. We make explicit the corner asymptotic expansion for this potential as the distance to the corner goes to zero. This expansion involves singular functions and singular coefficients. We introduce a method for the calculation of the singular functions near the corner and we provide two methods to compute the singular coefficients: the method of moments and the method of quasi-dual singular functions. Estimates for the convergence of both approximate methods are proven. We eventually illustrate the theoretical results with finite element computations. The specific non-standard feature of this problem lies in the structure of its singular functions: They have the form of series whose first terms are harmonic polynomials and further terms are genuine non-smooth functions generated by the piecewise constant zeroth order term of the operator.

==> figures/L000_w45_r2.txt <==
5e-05 0.11445597376388 -0.046475902355351
6.4046552018629e-05 0.11445963544446 -0.046467003774065
8.2039216509498e-05 0.11446550230075 -0.046452798757239
0.00010508657895486 0.1144749016127 -0.046430148424141
0.00013460866090985 0.11448995824303 -0.0463940840151
0.00017242441206241 0.11451407736817 -0.046336757604888
0.00022086378152873 0.11455273135504 -0.046245798644348
0.00028291127345422 0.11461470592604 -0.046101822337931
0.00036238983183885 0.11471416123346 -0.045874543479351
0.00046419638431778 0.11487395118964 -0.045517003797969
0.00059460355750136 0.11513108952232 -0.044956960610872
0.00076164615351945 0.11554571742419 -0.04408445614465
0.00097561619982344 0.1162158678332 -0.042734587680597
0.0012496970738442 0.11730177485244 -0.040664979930921
0.0016007757729498 0.11906524567971 -0.037529621097026
0.0020504833762478 0.12193294286696 -0.032855441172669
0.0026265278044037 0.12659149119026 -0.026038997892752
0.0033644009930624 0.13412097818021 -0.016397654818764
0.0043095656642739 0.14614617663419 -0.0033444190830012
0.0055202564298923 0.16492362433818 0.01323115370547
0.0070710678118654 0.193141723638 0.032316384401773


==> figures/L000_w45_r2_trace.txt <==
5.000000000000000240e-05 4.913070774007651767e-05 1.200596639656304658e-04 1.297233570124552344e-04
6.404655201862899860e-05 7.877224926911672470e-05 1.920942559995091016e-04 2.076180879473674503e-04
8.203921650949799792e-05 1.262648310401925900e-04 3.070847875245129983e-04 3.320299298054072714e-04
1.050865789548599950e-04 2.023528702406428563e-04 4.904407014287973966e-04 5.305457244315491417e-04
1.346086609098499963e-04 3.242372682550449738e-04 7.823844291664743943e-04 8.469092047720604925e-04
1.724244120624100058e-04 5.194831488998115886e-04 1.246445433911759926e-03 1.350366232438570541e-03
2.208637815287300130e-04 8.323896769375539739e-04 1.982764112557054530e-03 2.150401381211509977e-03
2.829112734542199906e-04 1.334077844408043841e-03 3.148261640978998032e-03 3.419256506172093247e-03
3.623898318388499881e-04 2.139175001510533556e-03 4.988098726188991590e-03 5.427448626131419797e-03
4.641963843177800185e-04 3.432685049303059455e-03 7.882405611355001659e-03 8.597420826598497698e-03
5.946035575013600442e-04 5.514236511896294067e-03 1.241599149513638971e-02 1.358542046152526502e-02
7.616461535194500197e-04 8.870676240559852502e-03 1.947897167726155010e-02 2.140372011049459372e-02
9.756161998234400261e-04 1.429558721938384812e-02 3.040624434941794144e-02 3.359915935531009035e-02
1.249697073844199986e-03 2.308607489417276865e-02 4.715985316935827204e-02 5.250731953713487499e-02
1.600775772949799896e-03 3.736148549315376072e-02 7.254078606422419140e-02 8.159685190661881971e-02
2.050483376247799923e-03 6.057568001709249389e-02 1.103785753839417599e-01 1.259080732650678658e-01
2.626527804403699928e-03 9.828693051350921583e-02 1.655581253604619663e-01 1.925352268615741769e-01
3.364400993062400137e-03 1.592386155196173769e-01 2.436054221903675987e-01 2.910335691860163609e-01
4.309565664273900219e-03 2.565833760964328358e-01 3.492722111679754105e-01 4.333890935212955653e-01
5.520256429892300004e-03 4.085880318186508875e-01 4.834525467933943332e-01 6.329854222227065952e-01
7.071067811865399885e-03 6.370153738526310727e-01 6.379487257791147670e-01 9.015360021917058209e-01


==> figures/L000_w90_r2.txt <==
5e-05 0.076733301598012 -0.039775182713779
6.4046552018629e-05 0.076739571088402 -0.039763286588205
8.2039216509498e-05 0.076749605188246 -0.03974433229785
0.00010508657895486 0.076765681566973 -0.039714138019947
0.00013460866090985 0.076791422942953 -0.039666145577258
0.00017242441206241 0.076832646278498 -0.039590007439589
0.00022086378152873 0.076898659143971 -0.039469540881033
0.00028291127345422 0.077004404980494 -0.03927950451813
0.00036238983183885 0.077173863765027 -0.038980867504806
0.00046419638431778 0.077445585655645 -0.038513779408578
0.00059460355750136 0.077881574287602 -0.03778760692474
0.00076164615351945 0.07858163045242 -0.036667230097293
0.00097561619982344 0.079706262800811 -0.034955619634951
0.0012496970738442 0.081512685773837 -0.03237447456571
0.0016007757729498 0.084410108615263 -0.028548026384804
0.0020504833762478 0.089040693671478 -0.023004527412956
0.0026265278044037 0.096384935021843 -0.015223846431031
0.0033644009930624 0.10787850202664 -0.0047721433809961
0.0043095656642739 0.1254703056315 0.0084037967421592
0.0055202564298923 0.15147026649106 0.023503930581147
0.0070710678118654 0.18794192745429 0.038356490858828


==> figures/L001_w45_r2.txt <==
5e-05 0.11444990545812 -0.046490731850175
6.4046552018629e-05 0.11444990553962 -0.046490732435501
8.2039216509498e-05 0.11444990619731 -0.046490733445136
0.00010508657895486 0.11444990905488 -0.046490733742469
0.00013460866090985 0.11444991579041 -0.046490734875664
0.00017242441206241 0.11444992932007 -0.046490742034107
0.00022086378152873 0.11444996578601 -0.046490754110638
0.00028291127345422 0.11445005106934 -0.046490794791803
0.00036238983183885 0.1144502612484 -0.046490886226611
0.00046419638431778 0.11445076542589 -0.046491109370529
0.00059460355750136 0.11445196449552 -0.046491659834515
0.00076164615351945 0.11445477988981 -0.046492992974885
0.00097561619982344 0.11446127333001 -0.046496212396719
0.0012496970738442 0.11447597475255 -0.046503907439377
0.0016007757729498 0.11450821541287 -0.046522136975564
0.0020504833762478 0.11457677102424 -0.04656459577031
0.0026265278044037 0.11471511546874 -0.046661212256619
0.0033644009930624 0.1149751262953 -0.046870485707108
0.0043095656642739 0.11541284647513 -0.047294172431917
0.0055202564298923 0.116020509823 -0.048051639836345
0.0070710678118654 0.11654442616596 -0.049088481837289


==> figures/L001_w45_r2_trace.txt <==
5.000000000000000240e-05 7.379457833980777874e-09 1.394258796540736026e-08 1.577504856083246488e-08
6.404655201862899860e-05 8.039205623876213766e-09 9.204336049312420658e-09 1.222082767948370600e-08
8.203921650949799792e-05 1.336324878191393432e-08 1.031275363085892803e-09 1.340298276063325418e-08
1.050865789548599950e-04 3.649546306950687737e-08 1.375654579634858730e-09 3.652138072664025873e-08
1.346086609098499963e-04 9.102001476126883799e-08 1.054894149139763124e-08 9.162927072573767651e-08
1.724244120624100058e-04 2.005434890525338287e-07 6.849700134409764359e-08 2.119186876952975920e-07
2.208637815287300130e-04 4.957376358356599563e-07 1.662573022421411380e-07 5.228740710082726203e-07
2.829112734542199906e-04 1.186111717619224713e-06 4.955739685728523833e-07 1.285478340930205449e-06
3.623898318388499881e-04 2.887524825485379569e-06 1.235744663258688945e-06 3.140838182805141108e-06
4.641963843177800185e-04 6.968874271770444911e-06 3.042109136546813300e-06 7.603922449262988233e-06
5.946035575013600442e-04 1.667542061229993210e-05 7.498150766863223953e-06 1.828365164620374795e-05
7.616461535194500197e-04 3.946621979432696957e-05 1.829000843387252335e-05 4.349835529494482117e-05
9.756161998234400261e-04 9.203103891208896470e-05 4.435143676086109602e-05 1.021604721308153301e-04
1.249697073844199986e-03 2.110400068532460103e-04 1.066433056258773505e-04 2.364543912204474050e-04
1.600775772949799896e-03 4.720302409603344411e-04 2.542125821198691518e-04 5.361311269541460013e-04
2.050483376247799923e-03 1.026992356600254759e-03 5.979192764206956107e-04 1.188368950129038357e-03
2.626527804403699928e-03 2.146899597925400020e-03 1.380035992707404069e-03 2.552190671705418471e-03
3.364400993062400137e-03 4.251704084581212940e-03 3.074118132881447849e-03 5.246636057299485303e-03
4.309565664273900219e-03 7.795077299439830652e-03 6.503889620141718036e-03 1.015203478595445678e-02
5.520256429892300004e-03 1.271415146990663436e-02 1.263563733399182543e-02 1.792509354050620188e-02
7.071067811865399885e-03 1.695528820980325008e-02 2.102894050683670399e-02 2.701292537133975075e-02


==> figures/L001_w90_r2.txt <==
5e-05 0.07672291548126 -0.039795025096449
6.4046552018629e-05 0.076722919171287 -0.039795018391603
8.2039216509498e-05 0.076722916134805 -0.039795024632564
0.00010508657895486 0.076722917560743 -0.039795022933864
0.00013460866090985 0.076722917495836 -0.039795025196018
0.00017242441206241 0.076722920875167 -0.039795021552247
0.00022086378152873 0.07672291994848 -0.039795023719783
0.00028291127345422 0.07672291346855 -0.039795018987701
0.00036238983183885 0.076722874726983 -0.039794999254181
0.00046419638431778 0.076722728494094 -0.039794911522272
0.00059460355750136 0.076722216915085 -0.03979461940477
0.00076164615351945 0.076720583558563 -0.039793643519318
0.00097561619982344 0.076715648517208 -0.039790494768962
0.0012496970738442 0.076701206194181 -0.039780871808177
0.0016007757729498 0.076660403046369 -0.039751659219305
0.0020504833762478 0.076549833610904 -0.039664619464764
0.0026265278044037 0.076260591680523 -0.039411653604624
0.0033644009930624 0.075541830747341 -0.038687213320741
0.0043095656642739 0.073865626222084 -0.036675273889461
0.0055202564298923 0.070274401752468 -0.0313047005085
0.0070710678118654 0.063467711418058 -0.017702537800138


==> figures/L010_w45_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L010_w90_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L011_w45_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L011_w90_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L100_w45_r2.txt <==
5e-05 -12.947951949431 -5.353537469495
6.4046552018629e-05 -12.941545632999 -5.337968459139
8.2039216509498e-05 -12.933326996074 -5.3180678265224
0.00010508657895486 -12.92277366953 -5.2926344229016
0.00013460866090985 -12.909212218515 -5.26014713927
0.00017242441206241 -12.891773501019 -5.2186935628306
0.00022086378152873 -12.869323458832 -5.1658557884582
0.00028291127345422 -12.84038276238 -5.0986076731395
0.00036238983183885 -12.803009877307 -5.0131777848634
0.00046419638431778 -12.754645485221 -4.9049218101164
0.00059460355750136 -12.691892103635 -4.7681858280907
0.00076164615351945 -12.610219676732 -4.5962275065457
0.00097561619982344 -12.503547652861 -4.3812153208087
0.0012496970738442 -12.363697792236 -4.1144552518782
0.0016007757729498 -12.179681467953 -3.7869698641123
0.0020504833762478 -11.936905175867 -3.3907891520342
0.0026265278044037 -11.616387280396 -2.9211551417109
0.0033644009930624 -11.19463607368 -2.3802800206116
0.0043095656642739 -10.64518963554 -1.7828322390776
0.0055202564298923 -9.9438659987109 -1.1626148049142
0.0070710678118654 -9.0802180958582 -0.5774366585361


==> figures/L100_w45_r2_trace.txt <==
6.404655201862899860e-05 2.072005695917351117e-03 5.065128170804962526e-03 5.472543374939660768e-03
8.203921650949799792e-05 2.656822034939835837e-03 6.481204244888245057e-03 7.004620745572115795e-03
1.050865789548599950e-04 3.407768676127468071e-03 8.290977584449151991e-03 8.963994458712805022e-03
1.346086609098499963e-04 4.372765451967451124e-03 1.060268625969457493e-02 1.146900316590052440e-02
1.724244120624100058e-04 5.613658195657695443e-03 1.355241247754615519e-02 1.466905049071764305e-02
2.208637815287300130e-04 7.211143472414813585e-03 1.731220793420690934e-02 1.875401646946507975e-02
2.829112734542199906e-04 9.270486439170434051e-03 2.209740491586319883e-02 2.396324733491806899e-02
3.623898318388499881e-04 1.192984151551088577e-02 2.817636849104541985e-02 3.059785711334020789e-02
4.641963843177800185e-04 1.537132298949378528e-02 3.587957565381266062e-02 3.903359475560772007e-02
5.946035575013600442e-04 1.983668667635605717e-02 4.560934436736414910e-02 4.973636930774836401e-02
7.616461535194500197e-04 2.564827929644113158e-02 5.784544105688732563e-02 6.327660927968625781e-02
9.756161998234400261e-04 3.323877672875701766e-02 7.314513618339026080e-02 8.034318406505225330e-02
1.249697073844199986e-03 4.319012075938619827e-02 9.212707300976993863e-02 1.017486319935449746e-01
1.600775772949799896e-03 5.628423284507675511e-02 1.154300619730630750e-01 1.284212368499229040e-01
2.050483376247799923e-03 7.355954791676301563e-02 1.436212274598882011e-01 1.613631434584846536e-01
2.626527804403699928e-03 9.636674866441241605e-02 1.770391342373780763e-01 2.015673716147293737e-01
3.364400993062400137e-03 1.263774425228633147e-01 2.155263689304468822e-01 2.498456997487903952e-01
4.309565664273900219e-03 1.654745893337305207e-01 2.580391636362156516e-01 3.065388224764433178e-01
5.520256429892300004e-03 2.153789135547786171e-01 3.021721862475428289e-01 3.710742601497125093e-01
7.071067811865399885e-03 2.768338007045354487e-01 3.438119063573056300e-01 4.414108971984755381e-01


==> figures/L100_w90_r2.txt <==
5e-05 -14.570346912865 -4.6159258586762
6.4046552018629e-05 -14.560223132349 -4.5967172838263
8.2039216509498e-05 -14.547230743331 -4.5721778603327
0.00010508657895486 -14.530547990449 -4.5408497843863
0.00013460866090985 -14.509124483722 -4.500915136721
0.00017242441206241 -14.481584399246 -4.4500623864206
0.00022086378152873 -14.446154119686 -4.3854276613586
0.00028291127345422 -14.400519110838 -4.3034535581278
0.00036238983183885 -14.341665085962 -4.199797478603
0.00046419638431778 -14.265643073224 -4.0692218415547
0.00059460355750136 -14.16727624776 -3.9055630708085
0.00076164615351945 -14.039766360472 -3.7017966263432
0.00097561619982344 -13.874197978376 -3.4503198392129
0.0012496970738442 -13.658974482688 -3.1436341437808
0.0016007757729498 -13.379194858372 -2.7755434118992
0.0020504833762478 -13.016304348349 -2.3433917515449
0.0026265278044037 -12.548422774938 -1.8513747270293
0.0033644009930624 -11.952263204664 -1.3150736530465
0.0043095656642739 -11.208188341188 -0.76680463590421
0.0055202564298923 -10.310078622052 -0.25891989513072
0.0070710678118654 -9.2801235873805 0.14011731993868


==> figures/L101_w45_r2.txt <==
5e-05 -12.970664283394 -5.4091505493727
6.4046552018629e-05 -12.970658198881 -5.4091508581159
8.2039216509498e-05 -12.970648914805 -5.4091593304765
0.00010508657895486 -12.970627834673 -5.4091727427564
0.00013460866090985 -12.970581517849 -5.4091914818169
0.00017242441206241 -12.970487619694 -5.409231505784
0.00022086378152873 -12.970295531059 -5.409312800204
0.00028291127345422 -12.969904703978 -5.409482302418
0.00036238983183885 -12.969110799396 -5.4098302262784
0.00046419638431778 -12.967504602874 -5.4105505437349
0.00059460355750136 -12.964265494248 -5.4120404568339
0.00076164615351945 -12.957771238282 -5.4151356908924
0.00097561619982344 -12.944832758278 -5.421574279021
0.0012496970738442 -12.919281471849 -5.4350122384066
0.0016007757729498 -12.869402258334 -5.4631293215543
0.0020504833762478 -12.773591551902 -5.5221104138229
0.0026265278044037 -12.593478609815 -5.6457302359725
0.0033644009930624 -12.265044474714 -5.903587354466
0.0043095656642739 -11.69173743207 -6.4353078085003
0.0055202564298923 -10.753660904118 -7.5077834564143
0.0070710678118654 -9.3639230350734 -9.5902844346046


==> figures/L101_w45_r2_trace.txt <==
6.404655201862899860e-05 4.329577579455294821e-07 2.196934473542522610e-08 4.335147889903222549e-07
8.203921650949799792e-05 1.093587907120204634e-06 6.248399855193537259e-07 1.259507649084901370e-06
1.050865789548599950e-04 2.593594019490586706e-06 1.579222141667967654e-06 3.036556027915786732e-06
1.346086609098499963e-04 5.889375995695338826e-06 2.912643834120956992e-06 6.570254464106796880e-06
1.724244120624100058e-04 1.257091890233463006e-05 5.760642854638255607e-06 1.382797917802051435e-05
2.208637815287300130e-04 2.623943514336549046e-05 1.154533750915253521e-05 2.866710265867704238e-05
2.829112734542199906e-04 5.404965048518382825e-05 2.360666411989825942e-05 5.897999074635587195e-05
3.623898318388499881e-04 1.105417884656552445e-04 4.836400042208997504e-05 1.206588725871976297e-04
4.641963843177800185e-04 2.248344599048698390e-04 9.961987432049107050e-05 2.459159484871710532e-04
5.946035575013600442e-04 4.553208125250708779e-04 2.056381267350604195e-04 4.996039246098807861e-04
7.616461535194500197e-04 9.174347899850020683e-04 4.258867478906704497e-04 1.011467308371217936e-03
9.756161998234400261e-04 1.838102606011389169e-03 8.840395501378164704e-04 2.039643870001264011e-03
1.249697073844199986e-03 3.656264172592657829e-03 1.840248990162258232e-03 4.093260808399323651e-03
1.600775772949799896e-03 7.205536309487741223e-03 3.840985825294661055e-03 8.165349081175938065e-03
2.050483376247799923e-03 1.402317128789554168e-02 8.037923439991122299e-03 1.616346331071458892e-02
2.626527804403699928e-03 2.683952908093370157e-02 1.683438111051056146e-02 3.168211969960660346e-02
3.364400993062400137e-03 5.021002838057993939e-02 3.518280766887649236e-02 6.130968035672505062e-02
4.309565664273900219e-03 9.100503233007366244e-02 7.301862060834084234e-02 1.166774822531861516e-01
5.520256429892300004e-03 1.577560624347091045e-01 1.493331345389771470e-01 2.172265184229128510e-01
7.071067811865399885e-03 2.566461119882086916e-01 2.975183639376883238e-01 3.929178077904116884e-01


==> figures/L101_w90_r2.txt <==
5e-05 -14.606261861557 -4.6847066396195
6.4046552018629e-05 -14.606255172272 -4.6847167948554
8.2039216509498e-05 -14.606236755493 -4.6847301224232
0.00010508657895486 -14.60619381861 -4.6847471802654
0.00013460866090985 -14.606113190626 -4.6847940509597
0.00017242441206241 -14.605946013554 -4.6848835622533
0.00022086378152873 -14.6056097334 -4.6850713435546
0.00028291127345422 -14.60492899938 -4.6854521690266
0.00036238983183885 -14.60356189056 -4.6862346179662
0.00046419638431778 -14.600825717075 -4.6878365870677
0.00059460355750136 -14.595386430242 -4.6911241783227
0.00076164615351945 -14.584660135708 -4.6978758928938
0.00097561619982344 -14.563717211667 -4.7117399792852
0.0012496970738442 -14.523392817392 -4.7402321823263
0.0016007757729498 -14.447097094189 -4.7986515034368
0.0020504833762478 -14.30620819786 -4.9180234473158
0.0026265278044037 -14.054601464537 -5.1600481984642
0.0033644009930624 -13.625878844173 -5.6438053635656
0.0043095656642739 -12.944157532478 -6.5887057331157
0.0055202564298923 -11.970088412576 -8.3677418028482
0.0070710678118654 -10.811211531728 -11.536524026168


==> figures/L110_w45_r2.txt <==
5e-05 2.2259474051281e-06 6.3856268822486e-06
6.4046552018629e-05 -1.6436683707918e-06 -3.9302436337409e-06
8.2039216509498e-05 -1.7028683210879e-06 -3.5410368475729e-06
0.00010508657895486 -1.4284688510877e-07 -8.7686565099221e-07
0.00013460866090985 5.9600535135679e-07 1.6554925209578e-06
0.00017242441206241 2.4151251336313e-07 5.3339185002426e-07
0.00022086378152873 -5.5755012393424e-08 -3.0413099963694e-07
0.00028291127345422 2.8255443181371e-08 3.228970441721e-08
0.00036238983183885 -2.4576186574091e-07 -4.6241051569577e-07
0.00046419638431778 -2.6208193038956e-07 -2.7696824548857e-07
0.00059460355750136 2.3377262288286e-08 -1.3753900467497e-07
0.00076164615351945 -1.8180002162808e-07 -7.3268749894583e-07
0.00097561619982344 8.9267104079254e-07 7.1211103916499e-07
0.0012496970738442 -1.7206098608634e-06 -3.7209505397231e-06
0.0016007757729498 3.6670336161296e-06 2.2671894911417e-06
0.0020504833762478 -1.3276876305356e-07 1.3126581699018e-06
0.0026265278044037 -9.6964681579024e-08 9.350849486746e-06
0.0033644009930624 -3.1340676586211e-06 5.0270347409619e-06
0.0043095656642739 4.2768422404332e-06 -6.2205781491229e-07
0.0055202564298923 -1.7726646764395e-05 -3.7443294516105e-05
0.0070710678118654 3.6320810516195e-05 2.4183820382239e-05


==> figures/L110_w90_r2.txt <==
5e-05 -3.1521270110468e-06 -6.3655421931388e-06
6.4046552018629e-05 3.1168987313021e-06 5.6359005854781e-06
8.2039216509498e-05 -2.2500076413655e-06 -4.4505839966805e-06
0.00010508657895486 1.2959581231035e-06 2.4013088950735e-06
0.00013460866090985 1.3801414459492e-06 2.2950227779968e-06
0.00017242441206241 -5.4430177296241e-07 -1.2756600465402e-06
0.00022086378152873 2.1938265088329e-07 9.9321448314947e-08
0.00028291127345422 2.3897274304026e-07 1.7752747045238e-07
0.00036238983183885 -8.6005302303571e-08 -2.574461691442e-07
0.00046419638431778 -1.1816500468083e-07 -3.9240200362277e-07
0.00059460355750136 -8.5171423324683e-08 -3.9638718750076e-07
0.00076164615351945 2.2534852543547e-07 5.2002536419875e-07
0.00097561619982344 1.6525726843502e-06 3.286539938056e-06
0.0012496970738442 -4.4340677379249e-06 -4.7096372639664e-06
0.0016007757729498 -1.7504343833115e-06 -4.6795723458379e-06
0.0020504833762478 -4.2350023170327e-06 -9.1181150072274e-06
0.0026265278044037 1.5871006723101e-06 2.3323375094968e-07
0.0033644009930624 1.0004613936149e-05 1.6108537709819e-05
0.0043095656642739 -1.4576907513304e-05 5.0316328058741e-06
0.0055202564298923 2.0019104711441e-05 -1.2068625649691e-06
0.0070710678118654 -1.3039151556207e-05 -8.3466120290957e-06


==> figures/L111_w45_r2.txt <==
5e-05 2.2263736219816e-06 6.3854735129903e-06
6.4046552018629e-05 -1.6440569780077e-06 -3.9300848400196e-06
8.2039216509498e-05 -1.7034778012348e-06 -3.5407518842907e-06
0.00010508657895486 -1.4312336945807e-07 -8.7682340177593e-07
0.00013460866090985 5.9674898280834e-07 1.6552032614317e-06
0.00017242441206241 2.4188823996747e-07 5.3318965990371e-07
0.00022086378152873 -5.6099591212028e-08 -3.0412490988063e-07
0.00028291127345422 2.8280906567979e-08 3.2174511415371e-08
0.00036238983183885 -2.472528734471e-07 -4.6175863485914e-07
0.00046419638431778 -2.635431278512e-07 -2.7582406914722e-07
0.00059460355750136 2.2101624247775e-08 -1.3807966880953e-07
0.00076164615351945 -1.9225876414638e-07 -7.3066088289897e-07
0.00097561619982344 9.0697218186036e-07 6.9217579812546e-07
0.0012496970738442 -1.8603660258342e-06 -3.6604510577226e-06
0.0016007757729498 3.7896852209873e-06 2.050699182113e-06
0.0020504833762478 -4.474012550769e-08 1.3329428582602e-06
0.0026265278044037 1.4086943618036e-06 9.4037663553772e-06
0.0033644009930624 -1.7495685003197e-06 6.0553273753238e-06
0.0043095656642739 3.9272500493128e-06 -2.5314556927926e-06
0.0055202564298923 -4.4045306523319e-05 -2.5536058025872e-05
0.0070710678118654 6.5545535340898e-05 -1.8860086994352e-05


==> figures/L111_w90_r2.txt <==
5e-05 -3.1529923417567e-06 -6.3650994804529e-06
6.4046552018629e-05 3.1181671685081e-06 5.6352152669852e-06
8.2039216509498e-05 -2.251610897893e-06 -4.449748305279e-06
0.00010508657895486 1.2974100637893e-06 2.4005846461644e-06
0.00013460866090985 1.3822347021495e-06 2.2938430613894e-06
0.00017242441206241 -5.4611230172405e-07 -1.2747782687315e-06
0.00022086378152873 2.1956935958127e-07 9.9053410575374e-08
0.00028291127345422 2.3975761384576e-07 1.7692038839848e-07
0.00036238983183885 -8.7453978838206e-08 -2.5639733262006e-07
0.00046419638431778 -1.2193333893962e-07 -3.9038781965515e-07
0.00059460355750136 -9.1625359971946e-08 -3.9361082600914e-07
0.00076164615351945 2.3625571165479e-07 5.1886427886541e-07
0.00097561619982344 1.8086344870509e-06 3.2136539062889e-06
0.0012496970738442 -4.7532794638139e-06 -4.3884448939978e-06
0.0016007757729498 -2.2829896995653e-06 -4.4916979929627e-06
0.0020504833762478 -5.9465659890251e-06 -8.276884137418e-06
0.0026265278044037 1.8014888130933e-06 -1.5241573397411e-07
0.0033644009930624 1.9557696432485e-05 1.1031797609485e-05
0.0043095656642739 -8.932879084326e-06 1.5609094738979e-05
0.0055202564298923 1.5565077683739e-05 -2.5812668119076e-05
0.0070710678118654 -2.9296475132615e-05 1.5490113827714e-05


==> figures/L200_w45_r2.txt <==
5e-05 -1344.2543442551 -2179.9874336891
6.4046552018629e-05 -1292.1786683442 -2053.4191329477
8.2039216509498e-05 -1239.9088639239 -1926.8493914636
0.00010508657895486 -1187.5225133595 -1800.5894948841
0.00013460866090985 -1134.9966115809 -1674.7463510954
0.00017242441206241 -1082.2528857987 -1549.3573617849
0.00022086378152873 -1029.248174943 -1424.590664331
0.00028291127345422 -975.90676339767 -1300.6223567059
0.00036238983183885 -922.13190042331 -1177.6733884641
0.00046419638431778 -867.80450844355 -1056.0392426127
0.00059460355750136 -812.77493988652 -936.09530249936
0.00076164615351945 -756.86082358323 -818.32740452567
0.00097561619982344 -699.85006383654 -703.36543235789
0.0012496970738442 -641.49629307959 -592.00509331952
0.0016007757729498 -581.54868123977 -485.26921667223
0.0020504833762478 -519.79500413525 -384.44832187014
0.0026265278044037 -456.12828188141 -291.13045243362
0.0033644009930624 -390.70451035534 -207.22651982946
0.0043095656642739 -324.13256961482 -134.87600132575
0.0055202564298923 -257.73864975349 -76.258514316492
0.0070710678118654 -193.84684786588 -33.140102660638


==> figures/L200_w90_r2.txt <==
5e-05 -1447.0911549825 -1843.030935949
6.4046552018629e-05 -1384.0914559393 -1723.55486326
8.2039216509498e-05 -1320.8386334159 -1604.1714213188
0.00010508657895486 -1257.4677136622 -1485.276472659
0.00013460866090985 -1193.9101631803 -1366.9400281279
0.00017242441206241 -1130.1211343504 -1249.3350708665
0.00022086378152873 -1066.0448153395 -1132.6748807684
0.00028291127345422 -1001.5969582749 -1017.2099528856
0.00036238983183885 -936.68653852796 -903.28031705818
0.00046419638431778 -871.20404263588 -791.31670278029
0.00059460355750136 -805.02191647852 -681.86383806946
0.00076164615351945 -738.00066261169 -575.60958996857
0.00097561619982344 -670.00681408773 -473.42339261481
0.0012496970738442 -600.93045263322 -376.37611960537
0.0016007757729498 -530.75820949526 -285.79687459607
0.0020504833762478 -459.61746984047 -203.24754882748
0.0026265278044037 -387.94020606495 -130.53048567579
0.0033644009930624 -316.61768813639 -69.571687902877
0.0043095656642739 -247.19035459756 -22.199284524156
0.0055202564298923 -182.00557514798 10.279226068571
0.0070710678118654 -124.16061183257 27.718779332503


==> figures/L201_w45_r2.txt <==
5e-05 1406.5491953486 4599.276380664
6.4046552018629e-05 1406.1526568581 4599.2217038749
8.2039216509498e-05 1405.6727173845 4599.4708179552
0.00010508657895486 1404.9020609051 4599.8200225541
0.00013460866090985 1403.6694938957 4600.3130881261
0.00017242441206241 1401.7617323005 4601.1259040948
0.00022086378152873 1398.7832333321 4602.3958444074
0.00028291127345422 1394.1510908038 4604.3885703219
0.00036238983183885 1386.9735003516 4607.5297919873
0.00046419638431778 1375.8938406964 4612.4803209772
0.00059460355750136 1358.8728586175 4620.2948580661
0.00076164615351945 1332.8780923741 4632.6485181017
0.00097561619982344 1293.4692835007 4652.2082146549
0.0012496970738442 1234.299770567 4683.2500584776
0.0016007757729498 1146.5655693853 4732.5889365094
0.0020504833762478 1018.6218260733 4811.0634833964
0.0026265278044037 836.23032734748 4935.6722038851
0.0033644009930624 584.20836574886 5132.3856351634
0.0043095656642739 251.12190857135 5439.0187585338
0.0055202564298923 -161.47315532433 5905.9552187721
0.0070710678118654 -624.59581101793 6589.6258664062


==> figures/L201_w45_r2_trace.txt <==
6.404655201862899860e-05 2.819229443316613589e-04 1.188812860410929239e-05 8.322830854964564180e-05
8.203921650949799792e-05 6.231406388049422120e-04 4.227562666547793688e-05 1.866675252554715570e-04
1.050865789548599950e-04 1.171046451092603831e-03 1.182016137117547846e-04 3.606434998685727590e-04
1.346086609098499963e-04 2.047352102879203533e-03 2.254066458061282092e-04 6.363653520655360770e-04
1.724244120624100058e-04 3.403693993734488530e-03 4.021335700928678719e-04 1.067107892695232053e-03
2.208637815287300130e-04 5.521287163066683143e-03 6.782509867236307874e-04 1.740094569688934670e-03
2.829112734542199906e-04 8.814554503888082787e-03 1.111520429472999437e-03 2.788355724646849210e-03
3.623898318388499881e-04 1.391753310992323647e-02 1.794502143423907202e-03 4.417143226119484359e-03
4.641963843177800185e-04 2.179472623750096372e-02 2.870873420156158044e-03 6.939961731150303195e-03
5.946035575013600442e-04 3.389596104335611260e-02 4.569953110551167909e-03 1.083342244480648212e-02
7.616461535194500197e-04 5.237719606120228716e-02 7.255953910054460491e-03 1.681598931907520370e-02
9.756161998234400261e-04 8.039527676802965539e-02 1.150873085458254015e-02 2.595989771457042627e-02
1.249697073844199986e-03 1.224624246000223654e-01 1.825801949337885546e-02 3.984335208790523719e-02
1.600775772949799896e-03 1.848379188037326537e-01 2.898555007606520850e-02 6.074809663206580390e-02
2.050483376247799923e-03 2.758007829076720707e-01 4.604791823835232417e-02 9.189527280607552584e-02
2.626527804403699928e-03 4.054738148421263011e-01 7.314103249705883325e-02 1.376714963071194731e-01
3.364400993062400137e-03 5.846513099713732675e-01 1.159115500735434234e-01 2.037667703720616730e-01
4.309565664273900219e-03 8.214624064328502895e-01 1.825814124587499254e-01 2.969820409579467246e-01
5.520256429892300004e-03 1.114800929720990208e+00 2.841053091746260084e-01 4.243859888573980332e-01
7.071067811865399885e-03 1.444062541917085163e+00 4.327527465211500335e-01 5.912767822660428552e-01


==> figures/L201_w90_r2.txt <==
5e-05 1186.4404661845 3243.1380300909
6.4046552018629e-05 1185.9196981371 3243.1290237353
8.2039216509498e-05 1185.3191834551 3243.4930009401
0.00010508657895486 1184.3507892539 3243.9986231058
0.00013460866090985 1182.8578851884 3244.8042665704
0.00017242441206241 1180.5509783804 3246.0583022931
0.00022086378152873 1176.9921288897 3248.0026826141
0.00028291127345422 1171.5366241124 3251.0386182515
0.00036238983183885 1163.2069473741 3255.766259661
0.00046419638431778 1150.5582230248 3263.1231019279
0.00059460355750136 1131.4856206961 3274.5697042896
0.00076164615351945 1102.9764044422 3292.3762230247
0.00097561619982344 1060.8232450489 3320.0547664549
0.0012496970738442 999.37747835094 3363.0275140904
0.0016007757729498 911.42112987989 3429.5454227322
0.0020504833762478 788.55582043794 3532.0089618624
0.0026265278044037 622.4870785972 3688.3932208397
0.0033644009930624 407.92580727455 3923.5164191148
0.0043095656642739 148.0271319714 4268.63758755
0.0055202564298923 -138.12890276325 4756.9010160836
0.0070710678118654 -409.26912064074 5411.3716964103


==> figures/L210_w45_r2.txt <==
5e-05 0.032235341551313 0.079124804126309
6.4046552018629e-05 0.016564021210797 0.040217758317795
8.2039216509498e-05 0.0026028863771899 0.0068239907383258
0.00010508657895486 -0.0051019297860648 -0.011989349486953
0.00013460866090985 0.003480841617602 0.0078480441028717
0.00017242441206241 0.0009360398783258 0.0012761271138544
0.00022086378152873 0.00083710721425234 0.0010245950933907
0.00028291127345422 -0.00039881399649744 -0.00089443374548992
0.00036238983183885 0.00028630985002565 0.00046666455660116
0.00046419638431778 -3.1547801746967e-05 -0.00011047469584469
0.00059460355750136 0.00015165876203049 0.00010978344636925
0.00076164615351945 -0.00052698689771979 -0.0012483502836718
0.00097561619982344 -0.00062452459069906 -0.00076176210830781
0.0012496970738442 0.00033411278490458 -0.00067734562263011
0.0016007757729498 -0.0013967484529362 -0.001880138233145
0.0020504833762478 7.0982394588803e-06 -0.00030805519593569
0.0026265278044037 0.00022608865303897 0.0025831181971938
0.0033644009930624 -0.0026619793013493 -0.00081788849151299
0.0043095656642739 0.00091806312441273 0.00018620054538077
0.0055202564298923 0.00024483437995836 -0.0014837301854266
0.0070710678118654 0.0036030556775764 0.0025427559863615


==> figures/L210_w90_r2.txt <==
5e-05 -0.02030620888695 -0.03930516716423
6.4046552018629e-05 -0.0045860262879387 -0.011082552434686
8.2039216509498e-05 0.0070525086653106 0.011382456938634
0.00010508657895486 0.001162093109258 0.0038077462470198
0.00013460866090985 -0.0031817871087014 -0.0053361162082268
0.00017242441206241 0.0010545471814112 0.0011765227282581
0.00022086378152873 -0.0014886522683355 -0.0023603923136406
0.00028291127345422 -0.0003553114652064 -0.00031653990762948
0.00036238983183885 0.00022396122579238 0.00047482605693006
0.00046419638431778 6.725517607542e-05 0.00011360050639375
0.00059460355750136 -1.5027297269654e-05 -9.8246496425425e-05
0.00076164615351945 -0.00026478375590777 -0.00032694321826732
0.00097561619982344 0.00034163487094707 0.0011333207639401
0.0012496970738442 -0.00030897162074095 0.00037675486293498
0.0016007757729498 0.00067273854841388 -0.00014628593562349
0.0020504833762478 -0.0011918749157497 -0.001534522924622
0.0026265278044037 -0.00063022304978363 0.00053990259693298
0.0033644009930624 0.00071964749472762 0.0039544851507221
0.0043095656642739 0.00040875488454549 0.0021024583644501
0.0055202564298923 0.00052824962889912 -0.00084157858826275
0.0070710678118654 0.00041417943226786 -0.00012290043392721


==> figures/L211_w45_r2.txt <==
5e-05 0.032235763174413 0.079124649271762
6.4046552018629e-05 0.016563929053518 0.040217799028937
8.2039216509498e-05 0.0026026585996988 0.006824104389068
0.00010508657895486 -0.0051019911829826 -0.011989343203595
0.00013460866090985 0.0034811617980495 0.0078479092760801
0.00017242441206241 0.00093613013007143 0.0012760771415259
0.00022086378152873 0.00083713143082775 0.0010245528790662
0.00028291127345422 -0.00039887317069542 -0.00089440278782149
0.00036238983183885 0.00028619904529137 0.00046670370020863
0.00046419638431778 -3.1630503325886e-05 -0.00011040059141543
0.00059460355750136 0.00015160756785626 0.00010969762664725
0.00076164615351945 -0.00052769266681985 -0.0012482580891815
0.00097561619982344 -0.0006251682070415 -0.00076172994805157
0.0012496970738442 0.00032848649150452 -0.00067676419140894
0.0016007757729498 -0.0013969928397093 -0.0018839918669649
0.0020504833762478 -1.1776302145661e-05 -0.0003015069644694
0.0026265278044037 0.00024939118478057 0.0025951458513677
0.0033644009930624 -0.002609670507443 -0.00077325727080008
0.0043095656642739 0.00090824252978218 0.00016852170922485
0.0055202564298923 4.9902770816037e-05 -0.0014671108501574
0.0070710678118654 0.0040026726029198 0.0020798136468521


==> figures/L211_w90_r2.txt <==
5e-05 -0.020307942048021 -0.03930429413947
6.4046552018629e-05 -0.004583903190678 -0.011083733218072
8.2039216509498e-05 0.0070505433928929 0.011383421470441
0.00010508657895486 0.0011635940472274 0.0038069876181339
0.00013460866090985 -0.0031806863229633 -0.005336785546902
0.00017242441206241 0.001053809404894 0.0011767714762243
0.00022086378152873 -0.0014887444589959 -0.0023604309197509
0.00028291127345422 -0.00035492658776803 -0.00031685361951972
0.00036238983183885 0.00022364356615157 0.00047501671202355
0.00046419638431778 6.6502665763579e-05 0.00011389177558563
0.00059460355750136 -1.6149948995903e-05 -9.7983793455825e-05
0.00076164615351945 -0.00026605743517916 -0.00032516075083988
0.00097561619982344 0.00036747034422557 0.0011214558650763
0.0012496970738442 -0.00033691817629045 0.00041043402577312
0.0016007757729498 0.0006325028094728 -0.00013931159453084
0.0020504833762478 -0.0013039517595817 -0.0014729880396904
0.0026265278044037 -0.00058171457384823 0.00052694209033671
0.0033644009930624 0.0014331987312134 0.0036886803558462
0.0043095656642739 0.0008138138298135 0.002371018322737
0.0055202564298923 7.7430017868849e-05 -0.0014359855468091
0.0070710678118654 7.516930663811e-05 0.00026985655662301


==> figures/L300_w45_r2.txt <==
5e-05 -2487481.2562809 -5777062.7086118
6.4046552018629e-05 -1950286.1733415 -4471619.5314041
8.2039216509498e-05 -1530740.6780715 -3455621.171459
0.00010508657895486 -1202340.4587612 -2664054.4948707
0.00013460866090985 -945144.27461855 -2047867.5764254
0.00017242441206241 -743631.84557577 -1568779.8865648
0.00022086378152873 -585505.50429963 -1196548.2236866
0.00028291127345422 -461275.01618498 -907812.82333942
0.00036238983183885 -363500.92906656 -684253.6456671
0.00046419638431778 -286385.3948692 -511589.41264329
0.00059460355750136 -225402.82136807 -378665.22360145
0.00076164615351945 -177027.5185872 -276775.9132581
0.00097561619982344 -138516.22196065 -199125.52829977
0.0012496970738442 -107738.68888352 -140405.12834381
0.0016007757729498 -83050.722647862 -96470.047974939
0.0020504833762478 -63189.938310878 -64073.241342724
0.0026265278044037 -47197.134447475 -40668.790359503
0.0033644009930624 -34359.764169883 -24248.065619396
0.0043095656642739 -24153.082583624 -13203.311466061
0.0055202564298923 -16199.352917612 -6232.7230207337
0.0070710678118654 -10218.102823651 -2248.9746718686


==> figures/L300_w90_r2.txt <==
5e-05 -1622530.700037 -2895248.2957169
6.4046552018629e-05 -1270238.361415 -2228650.4894701
8.2039216509498e-05 -995010.04682326 -1710572.4795546
0.00010508657895486 -779701.59973544 -1308000.8102635
0.00013460866090985 -610985.83372723 -995286.46709774
0.00017242441206241 -478759.03253596 -752926.00786555
0.00022086378152873 -374987.13713842 -565423.9480265
0.00028291127345422 -293430.19571618 -420753.52686432
0.00036238983183885 -229232.75962401 -309533.51837969
0.00046419638431778 -178594.30990442 -224421.45594931
0.00059460355750136 -138562.57101417 -159695.03215492
0.00076164615351945 -106836.88128487 -110879.07674769
0.00097561619982344 -81636.905782461 -74481.9061386
0.0012496970738442 -61581.861010543 -47762.523456259
0.0016007757729498 -45618.204586262 -28580.029989997
0.0020504833762478 -32936.673611858 -15240.493035784
0.0026265278044037 -22934.520677992 -6399.7299334697
0.0033644009930624 -15161.347723914 -977.92649186178
0.0043095656642739 -9280.9139313968 1912.6388152337
0.0055202564298923 -5032.5693589718 3017.3020028554
0.0070710678118654 -2189.6101359526 2976.4265307101


==> figures/L301_w45_r2.txt <==
5e-05 92815.263033867 -156302.50317073
6.4046552018629e-05 93037.625277996 -154720.6694755
8.2039216509498e-05 92408.322013617 -154721.42281109
0.00010508657895486 91764.408451796 -154400.73335131
0.00013460866090985 90997.791327462 -153968.93657212
0.00017242441206241 89963.243969701 -153596.36975678
0.00022086378152873 88712.382979937 -153048.39642204
0.00028291127345422 87156.496954307 -152380.80554807
0.00036238983183885 85235.322027229 -151538.96611269
0.00046419638431778 82867.940540744 -150482.51766549
0.00059460355750136 79964.784822905 -149150.50111207
0.00076164615351945 76423.028695999 -147468.48301987
0.00097561619982344 72130.572480727 -145339.79424217
0.0012496970738442 66974.624498744 -142636.70363321
0.0016007757729498 60851.40753608 -139198.54123531
0.0020504833762478 53693.483943953 -134815.87925844
0.0026265278044037 45505.847284555 -129233.58753188
0.0033644009930624 36414.914605723 -122157.87431204
0.0043095656642739 26747.316534504 -113286.63084336
0.0055202564298923 17094.933481131 -102408.45989512
0.0070710678118654 8340.7720194421 -89557.844166663


==> figures/L301_w90_r2.txt <==
5e-05 59880.403659582 -110272.12514389
6.4046552018629e-05 60078.809146881 -109077.99294335
8.2039216509498e-05 59713.441742897 -108681.27140662
0.00010508657895486 59109.763676852 -108441.69129708
0.00013460866090985 58457.056762129 -107977.84594135
0.00017242441206241 57592.43702466 -107504.87325862
0.00022086378152873 56524.370852608 -106912.59466557
0.00028291127345422 55215.098685715 -106174.37061419
0.00036238983183885 53606.443090749 -105264.01404714
0.00046419638431778 51650.040313322 -104125.97100993
0.00059460355750136 49282.138235731 -102706.74754132
0.00076164615351945 46441.317723349 -100932.49660698
0.00097561619982344 43063.87737531 -98718.706179936
0.0012496970738442 39104.503987758 -95951.422853774
0.0016007757729498 34536.983729814 -92504.947227476
0.0020504833762478 29393.150225373 -88226.155835441
0.0026265278044037 23775.936568563 -82955.363811086
0.0033644009930624 17901.162732769 -76552.914929298
0.0043095656642739 12125.121333674 -68947.590745683
0.0055202564298923 6939.4594763866 -60222.524643266
0.0070710678118654 2896.4887677894 -50712.120866366


==> figures/L310_w45_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L310_w90_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L311_w45_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0


==> figures/L311_w90_r2.txt <==
5e-05 0 0
6.4046552018629e-05 0 0
8.2039216509498e-05 0 0
0.00010508657895486 0 0
0.00013460866090985 0 0
0.00017242441206241 0 0
0.00022086378152873 0 0
0.00028291127345422 0 0
0.00036238983183885 0 0
0.00046419638431778 0 0
0.00059460355750136 0 0
0.00076164615351945 0 0
0.00097561619982344 0 0
0.0012496970738442 0 0
0.0016007757729498 0 0
0.0020504833762478 0 0
0.0026265278044037 0 0
0.0033644009930624 0 0
0.0043095656642739 0 0
0.0055202564298923 0 0
0.0070710678118654 0 0

